Page Segmentation using Visual Adjacency Analysis

Page segmentation is a web page analysis process that divides a page into cohesive segments, such as sidebars, headers, and footers. Current page segmentation approaches use either the DOM, textual content, or rendering style information of the page. However, these approaches have a number of drawbacks, such as a large number of parameters and rigid assumptions about the page, which negatively impact their segmentation accuracy. We propose a novel page segmentation approach based on visual analysis of localized adjacency regions. It combines DOM attributes and visual analysis to build features of a given page and guide an unsupervised clustering. We evaluate our approach on 35 real-world web pages, and examine the effectiveness and efficiency of segmentation. The results show that, compared with state-of-the-art, our approach achieves an average of 156% increase in precision and 249% improvement in F-measure.

==> figures/motivating-example/css_code.txt <==
.nav8471 {
  background-color: #ffff00;
  display: flex;
  justify-content: space-around;
  font-weight: bold;
  border: 2px solid #000000;
}

.head902 {
  font-size: 5vw;
  font-weight: 900;
  padding: 8vh 0 2vh 0;
}

==> figures/motivating-example/html_code.txt <==
<div class="nav8471">
  <div>Home</div>
  <div>News</div>
  <div>FAQ</div>
  <div>Contact</div>
</div>

<div class="head902">
Resources
</div>
<div>
Lorem ipsum dolor sit amet, consectetur adipiscing elit. Proin varius dictum malesuada. Donec at mollis diam. Praesent accumsan id urna non varius. Mauris sed metus nunc.
</div>

<div class="head902">
About Us
</div>
<div>
Lorem ipsum dolor sit amet, consectetur adipiscing elit. Proin varius dictum malesuada. Donec at mollis diam. Praesent accumsan id urna non varius. Mauris sed metus nunc.
</div>
